A Gravitationally Lensed Quasar Discovered in OGLE

We report the discovery of a new gravitationally lensed quasar (double) from the Optical Gravitational Lensing Experiment (OGLE) identified inside the $\sim$670 sq. deg area encompassing the Magellanic Clouds. The source was selected as one of $\sim$60 "red W1-W2" mid-IR objects from WISE and having a significant amount of variability in OGLE for both two (or more) nearby sources. This is the first detection of a gravitational lens, where the discovery is made "the other way around", meaning we first measured the time delay between the two lensed quasar images of $-132<t_{\rm AB}<-76$ days (90% CL), with the median $t_{\rm AB}\approx-102$ days (in the observer frame), and where the fainter image B lags image A. The system consists of the two quasar images separated by 1.5" on the sky, with $I\approx20.0$ mag and $I\approx19.6$ mag, respectively, and a lensing galaxy that becomes detectable as $I \approx 21.5$ mag source, 1.0" from image A, after subtracting the two lensed images. Both quasar images show clear AGN broad emission lines at $z=2.16$ in the NTT spectra. The SED fitting with the fixed source redshift provided the estimate of the lensing galaxy redshift of $z \approx 0.9 \pm 0.2$ (90% CL), while its type is more likely to be elliptical (the SED-inferred and lens-model stellar mass is more likely present in ellipticals) than spiral (preferred redshift by the lens model).

==> Table3_online.txt <==
5377.90992 19.801 0.156 19.708 0.143 1.528 1.55  696
5386.92763 19.898 0.080 19.870 0.080 1.450 1.12  253
5388.92893 19.846 0.087 19.942 0.097 1.441 1.24  245
5389.93796 20.010 0.125 19.974 0.122 1.428 1.61  336
5392.92310 19.975 0.154 19.875 0.140 1.435 2.01  320
5399.93042 19.828 0.089 19.830 0.090 1.413 1.16  372
5401.94254 19.992 0.252 20.215 0.309 1.405 2.07  759
5403.91900 19.867 0.134 19.850 0.132 1.413 1.25  707
5404.93375 19.847 0.132 19.831 0.131 1.405 1.23  657
5405.90689 19.711 0.118 19.921 0.145 1.417 1.25  911
5408.92958 19.796 0.101 19.979 0.120 1.404 1.36  361
5409.93110 19.832 0.073 19.850 0.075 1.403 1.01  288
5410.89988 20.011 0.136 20.034 0.140 1.413 1.52  371
5412.91472 19.689 0.101 19.849 0.115 1.404 1.52  348
5414.89128 19.865 0.072 19.831 0.070 1.411 1.15  219
5426.91671 19.965 0.118 20.095 0.134 1.408 1.54  282
5430.80747 19.754 0.168 20.023 0.215 1.451 1.97  597
5433.85700 19.896 0.151 20.122 0.187 1.404 1.39  766
5435.82991 19.836 0.083 20.011 0.097 1.414 0.92  427
5437.87462 19.710 0.073 19.735 0.075 1.404 0.86  430
5439.81821 19.823 0.131 20.006 0.154 1.414 1.64  449
5444.79772 19.804 0.111 19.958 0.128 1.419 1.58  338
5445.80703 19.848 0.087 19.948 0.097 1.411 1.24  281
5447.84678 19.875 0.076 19.923 0.080 1.404 0.97  313
5449.80246 19.908 0.092 20.022 0.103 1.408 1.42  230
5451.76672 19.747 0.106 19.989 0.131 1.430 1.37  378
5453.86441 19.758 0.073 19.877 0.081 1.422 0.97  343
5454.80602 19.790 0.081 19.846 0.086 1.403 1.18  293
5456.87004 19.845 0.080 19.888 0.083 1.436 1.07  286
5458.78319 19.769 0.104 20.002 0.129 1.406 1.32  412
5462.74840 19.994 0.147 20.083 0.159 1.419 1.40  608
5464.80894 19.854 0.153 19.837 0.151 1.407 1.69  492
5467.78344 19.759 0.094 20.119 0.129 1.403 1.29  373
5470.76109 19.872 0.097 20.021 0.111 1.403 1.33  295
5471.74085 20.029 0.095 19.951 0.090 1.408 1.25  230
5476.74327 19.891 0.092 19.993 0.101 1.404 1.08  370
5480.69832 19.867 0.098 19.959 0.108 1.420 1.43  264
5482.69029 19.724 0.118 20.048 0.157 1.422 1.94  293
5483.65494 20.016 0.156 20.064 0.162 1.460 1.79  388
5486.64607 19.875 0.159 19.802 0.150 1.461 1.70  521
5488.63403 19.771 0.103 19.914 0.117 1.472 1.13  694
5490.65351 19.813 0.125 20.017 0.150 1.436 1.27  668
5492.65323 19.732 0.137 20.016 0.179 1.431 1.40  805
5494.67908 19.717 0.129 20.045 0.175 1.408 1.51  578
5495.64545 20.044 0.161 20.161 0.179 1.430 1.51  500
5498.65525 19.874 0.175 19.968 0.190 1.415 2.05  434
5502.66570 19.753 0.072 19.985 0.089 1.405 1.00  296
5505.64963 19.908 0.137 19.977 0.148 1.407 1.47  496
5507.66757 19.774 0.075 20.142 0.104 1.403 0.84  365
5510.65571 19.825 0.090 20.005 0.106 1.403 1.20  329
5512.67254 19.777 0.094 20.095 0.123 1.405 1.38  277
5514.68884 19.615 0.094 19.941 0.125 1.416 1.42  446
5516.67719 19.926 0.136 20.085 0.157 1.412 1.50  388
5518.63547 19.809 0.137 20.029 0.167 1.403 1.48  534
5521.63041 19.953 0.206 19.941 0.203 1.403 1.84  704
5523.63596 19.635 0.095 20.027 0.136 1.404 1.10  561
5525.62318 19.826 0.114 20.172 0.154 1.403 1.14  544
5527.61112 19.760 0.078 20.023 0.098 1.403 1.03  298
5529.58204 19.837 0.118 20.147 0.156 1.408 1.56  325
5530.61924 19.784 0.090 20.001 0.109 1.404 1.00  455
5533.59333 19.728 0.095 20.063 0.128 1.403 1.57  254
5535.62733 19.676 0.076 19.996 0.100 1.414 1.08  330
5539.63917 19.701 0.080 19.962 0.101 1.434 1.37  276
5540.61348 19.769 0.100 19.978 0.120 1.414 1.37  326
5542.61599 19.677 0.081 20.096 0.118 1.420 1.18  348
5545.62418 19.647 0.094 20.283 0.165 1.436 1.23  464
5547.65465 19.713 0.134 20.081 0.187 1.491 1.76  494
5549.62825 19.622 0.115 20.189 0.193 1.455 1.38  624
5551.63245 19.650 0.131 19.912 0.167 1.470 1.32  885
5557.61506 19.786 0.104 19.945 0.120 1.469 1.41  370
5561.57775 19.580 0.084 19.959 0.118 1.433 1.43  324
5563.58054 19.550 0.092 20.014 0.139 1.443 1.54  406
5566.60641 19.823 0.154 20.452 0.274 1.498 1.73  526
5568.60424 19.828 0.136 20.014 0.161 1.505 1.57  531
5569.62367 19.779 0.118 20.185 0.171 1.558 1.78  316
5570.66201 19.443 0.104 20.002 0.173 1.689 1.77  504
5571.59549 19.697 0.104 19.933 0.129 1.504 1.70  312
5574.54135 19.763 0.106 19.944 0.125 1.432 1.31  538
5576.59151 19.689 0.094 20.122 0.139 1.526 1.40  394
5577.59089 19.661 0.089 19.855 0.106 1.531 1.23  418
5578.59182 19.672 0.103 20.158 0.159 1.539 1.33  522
5579.64285 19.639 0.139 20.064 0.203 1.711 1.78  646
5580.59150 19.673 0.098 19.979 0.129 1.552 1.22  570
5581.59520 19.630 0.134 19.895 0.171 1.570 1.56  748
5582.60035 19.715 0.129 20.049 0.176 1.592 1.36  742
5583.57059 19.673 0.097 19.959 0.125 1.522 1.32  457
5584.55472 19.671 0.094 19.923 0.117 1.494 1.83  222
5587.57496 20.114 0.153 20.280 0.178 1.559 1.98  268
5589.54782 19.731 0.103 19.853 0.115 1.508 1.63  280
5591.58385 19.663 0.081 19.864 0.097 1.617 1.48  305
5592.59756 19.682 0.112 19.995 0.150 1.674 2.15  247
5593.57262 19.603 0.104 19.898 0.137 1.599 1.68  379
5594.60598 19.581 0.108 19.945 0.148 1.728 2.20  221
5595.53450 19.729 0.120 20.133 0.171 1.514 1.64  387
5596.55147 19.651 0.084 19.878 0.103 1.562 1.44  248
5597.56919 19.543 0.106 19.993 0.157 1.623 1.85  373
5601.56799 19.691 0.086 19.827 0.097 1.656 1.38  316
5602.55798 19.733 0.080 20.010 0.103 1.631 1.34  260
5605.55077 19.683 0.083 19.930 0.103 1.634 1.19  390
5609.58106 19.404 0.168 19.768 0.234 1.798 2.15 1007
5746.93777 19.656 0.112 19.723 0.118 1.456 1.66  442
5759.94436 19.446 0.117 19.752 0.154 1.413 1.53  849
5760.90533 19.605 0.098 19.804 0.118 1.448 1.32  614
5764.92844 19.539 0.072 19.759 0.087 1.414 1.16  412
5776.92583 19.450 0.083 19.834 0.115 1.403 1.75  284
5786.84694 19.469 0.083 19.889 0.120 1.433 1.19  630
5804.86835 19.529 0.072 19.803 0.092 1.404 1.29  342
5807.83195 19.482 0.090 19.813 0.122 1.405 1.85  285
5810.81065 19.525 0.072 19.643 0.081 1.410 1.39  327
5815.81848 19.618 0.089 19.611 0.089 1.403 1.15  554
5818.78440 19.584 0.094 19.744 0.108 1.412 1.28  533
5820.79432 19.513 0.089 19.671 0.103 1.405 1.50  393
5823.78270 19.537 0.070 19.741 0.084 1.406 1.46  263
5826.75789 19.458 0.064 19.675 0.078 1.415 1.42  235
5828.75529 19.485 0.059 19.748 0.075 1.413 1.19  271
5832.74454 19.510 0.052 19.779 0.064 1.413 1.15  198
5837.68672 19.649 0.069 19.798 0.078 1.459 1.26  258
5843.74447 19.454 0.087 19.576 0.098 1.403 1.51  468
5844.74535 19.481 0.136 19.824 0.185 1.403 2.09  551
5846.73709 19.239 0.098 20.025 0.198 1.403 1.54  836
5850.71510 19.513 0.070 19.799 0.089 1.404 1.21  375
5852.69470 19.446 0.101 19.755 0.134 1.410 1.95  339
5853.76881 19.460 0.089 19.694 0.109 1.422 1.56  406
5854.70792 19.429 0.066 19.863 0.097 1.404 1.25  334
5859.67553 19.532 0.078 19.711 0.092 1.410 1.38  339
5860.72105 19.591 0.084 19.784 0.101 1.405 1.34  358
5861.66393 19.475 0.070 19.726 0.089 1.413 1.31  322
5864.67970 19.438 0.052 19.718 0.067 1.404 1.02  300
5865.65135 19.495 0.076 19.709 0.092 1.414 1.17  462
5866.62862 19.505 0.075 19.888 0.104 1.431 1.23  448
5868.66822 19.567 0.075 19.749 0.087 1.404 1.16  342
5869.74042 19.516 0.075 19.822 0.098 1.438 1.09  486
5870.68761 19.630 0.076 19.790 0.089 1.404 1.05  450
5872.65292 19.578 0.081 19.824 0.101 1.405 1.20  466
5874.69683 19.553 0.145 19.886 0.195 1.412 2.05  573
5878.62337 19.431 0.157 19.945 0.251 1.409 2.25  721
5883.68276 19.518 0.086 19.733 0.104 1.420 1.54  379
5887.66400 19.566 0.080 19.655 0.087 1.414 1.14  524
5889.68775 19.585 0.100 19.819 0.123 1.442 1.40  488
5891.67641 19.415 0.086 19.665 0.108 1.435 1.30  543
5894.64074 19.515 0.070 19.655 0.080 1.411 1.21  349
5898.62244 19.617 0.134 19.570 0.129 1.408 1.87  522
5900.62105 19.524 0.101 19.716 0.122 1.410 1.63  506
5902.62120 19.553 0.112 19.721 0.132 1.413 1.49  661
5904.63693 19.637 0.108 19.766 0.122 1.431 1.37  635
5906.62127 19.636 0.137 19.794 0.159 1.421 1.58  747
5909.61714 19.468 0.087 19.679 0.106 1.425 1.38  549
5911.62727 19.575 0.076 19.711 0.087 1.442 1.18  367
5924.63139 19.531 0.072 19.782 0.089 1.509 1.09  388
5949.64806 19.580 0.103 19.646 0.109 1.789 1.60  407
5953.60311 19.817 0.108 20.032 0.131 1.652 1.45  418
5956.59567 19.474 0.080 19.661 0.094 1.655 1.59  299
5960.58654 19.600 0.078 19.875 0.100 1.661 1.32  362
5962.55568 19.500 0.076 19.717 0.092 1.580 1.14  508
5973.57271 19.559 0.058 19.665 0.062 1.745 1.03  239
5977.53832 19.518 0.098 19.683 0.114 1.654 1.66  403
5982.54619 19.627 0.111 19.528 0.101 1.737 1.77  370
5984.54214 19.543 0.081 19.761 0.098 1.743 1.49  330
5992.53381 19.851 0.139 19.899 0.147 1.803 1.40  655
5994.51604 19.830 0.201 19.789 0.193 1.747 1.90  808
5996.51672 19.650 0.109 19.809 0.126 1.774 1.26  721
6000.52692 19.563 0.086 19.557 0.086 1.876 1.20  510
6002.49866 19.498 0.109 19.800 0.143 1.766 1.35  825
6006.49365 19.546 0.112 19.603 0.120 1.792 1.27  904
6011.50911 19.573 0.137 19.621 0.142 1.942 1.91  516
6110.89617 19.727 0.156 19.857 0.176 1.545 1.89  654
6135.94560 19.497 0.187 19.798 0.248 1.403 1.81 1635
6167.81436 19.835 0.109 19.912 0.117 1.422 1.37  434
6172.83971 19.729 0.101 19.850 0.115 1.403 1.20  584
6185.76898 19.849 0.083 19.969 0.092 1.419 1.39  233
6189.83338 19.828 0.117 19.962 0.132 1.410 1.95  233
6195.83424 19.663 0.081 19.849 0.097 1.424 1.32  331
6199.77464 19.522 0.118 19.906 0.167 1.403 1.87  487
6203.77894 19.746 0.129 19.851 0.142 1.405 1.58  530
6208.73011 19.785 0.114 19.772 0.112 1.405 1.83  266
6212.76399 19.716 0.084 19.864 0.095 1.408 1.24  362
6215.78245 19.578 0.103 19.752 0.120 1.427 1.92  289
6218.81941 19.634 0.098 19.705 0.104 1.491 1.77  299
6220.71120 19.809 0.098 19.837 0.101 1.403 1.63  286
6221.74021 19.849 0.125 20.131 0.161 1.409 1.84  284
6229.71106 19.820 0.132 19.800 0.129 1.406 1.37  648
6232.78696 19.697 0.120 19.786 0.131 1.504 1.60  483
6234.77991 19.794 0.092 19.760 0.090 1.501 1.24  411
6236.73936 19.605 0.089 19.870 0.112 1.443 1.36  438
6238.77387 19.714 0.084 19.840 0.095 1.512 1.45  326
6241.72898 19.972 0.109 20.024 0.115 1.447 1.62  252
6243.75636 19.766 0.103 20.048 0.132 1.503 1.38  403
6246.64774 19.848 0.080 19.869 0.083 1.403 1.03  291
6249.66746 19.686 0.078 19.870 0.092 1.411 1.29  287
6252.66904 19.587 0.090 20.048 0.136 1.417 1.47  371
6255.67448 19.675 0.089 19.960 0.115 1.429 1.18  458
6258.64250 19.720 0.115 20.058 0.157 1.411 1.31  618
6264.71872 19.582 0.076 19.898 0.101 1.550 1.20  411
6269.64844 19.723 0.076 19.852 0.084 1.444 1.15  347
6273.59691 19.796 0.080 19.971 0.094 1.408 1.16  280
6278.61223 19.770 0.100 19.870 0.109 1.430 1.46  313
6283.65661 19.681 0.086 19.896 0.104 1.527 1.23  415
6288.62667 19.563 0.128 19.800 0.157 1.492 1.85  569
6292.62351 19.850 0.098 20.102 0.125 1.509 1.44  358
6296.66751 19.878 0.112 20.036 0.129 1.664 1.73  309
6301.60087 19.761 0.109 19.903 0.125 1.512 1.64  329
6307.60679 20.123 0.125 19.940 0.106 1.567 1.63  221
6319.59745 19.631 0.109 19.791 0.126 1.640 1.42  619
6336.53232 19.745 0.101 20.332 0.171 1.581 1.96  200
6340.59683 20.033 0.123 20.244 0.150 1.883 1.79  271
6347.56586 20.348 0.302 20.272 0.280 1.823 2.31  638
6351.56281 20.169 0.220 20.068 0.201 1.862 1.84  602
6357.54655 19.998 0.137 20.225 0.168 1.862 1.57  359
6361.51181 19.944 0.136 20.030 0.148 1.749 1.60  400
6369.49731 19.887 0.139 20.033 0.159 1.781 1.33  638
6485.93313 19.836 0.073 19.936 0.081 1.432 1.16  254
6492.91483 20.089 0.104 20.179 0.114 1.432 1.37  263
6508.86759 19.816 0.095 19.738 0.089 1.435 1.22  409
6520.86334 19.832 0.081 20.245 0.117 1.411 1.05  300
6523.75576 19.940 0.136 20.047 0.150 1.572 1.45  496
6526.78684 19.780 0.128 20.356 0.217 1.482 1.75  562
6533.82897 19.780 0.084 20.415 0.148 1.411 1.55  286
6538.83497 19.908 0.131 20.177 0.168 1.404 1.79  289
6548.74588 19.879 0.081 20.122 0.100 1.451 1.39  234
6555.83106 20.003 0.165 20.273 0.210 1.411 1.64  535
6564.70201 20.070 0.097 20.185 0.106 1.451 1.41  193
6569.75067 19.878 0.064 20.231 0.087 1.403 1.03  197
6573.75690 19.994 0.081 20.187 0.097 1.403 1.29  189
6578.72628 19.969 0.104 20.149 0.123 1.403 1.28  312
6583.69527 19.946 0.134 20.343 0.193 1.409 1.33  602
6586.66875 20.101 0.179 20.558 0.271 1.420 1.75  433
6593.64461 19.966 0.115 20.254 0.151 1.425 1.54  305
6603.66898 19.919 0.115 20.363 0.173 1.403 1.58  299
6610.64890 19.745 0.094 20.331 0.157 1.403 1.11  412
6615.70028 19.909 0.162 20.101 0.195 1.442 1.66  597
6619.60940 20.308 0.125 20.177 0.112 1.404 1.36  229
6628.65659 19.950 0.150 19.861 0.139 1.433 1.93  312
6637.60134 19.702 0.111 20.115 0.162 1.409 1.61  430
6645.61606 20.038 0.143 20.328 0.187 1.440 1.48  411
6650.61322 19.831 0.072 19.997 0.084 1.454 0.98  286
6656.60072 19.862 0.083 20.027 0.095 1.460 1.11  264
6661.66285 20.067 0.162 20.176 0.178 1.645 1.80  377
6666.63136 19.834 0.087 20.036 0.104 1.589 1.37  272
6671.62994 19.672 0.122 19.917 0.153 1.627 1.53  564
6677.61210 19.715 0.087 20.527 0.181 1.622 1.22  433
6690.53269 19.914 0.115 20.087 0.136 1.506 1.38  407
6696.54500 19.704 0.095 20.075 0.132 1.576 1.35  427
6707.58132 19.799 0.098 20.271 0.150 1.829 1.34  385
6712.51519 19.855 0.115 19.876 0.117 1.618 1.37  460
6840.94116 20.099 0.170 20.282 0.203 1.458 1.41  594
6851.94317 19.750 0.154 20.062 0.204 1.421 1.36 1025
6858.89199 19.785 0.114 20.052 0.145 1.458 1.39  495
6871.86202 19.893 0.165 20.140 0.207 1.451 1.96  429
6872.86047 19.866 0.120 20.221 0.165 1.449 1.74  283
6881.85497 19.898 0.154 20.159 0.196 1.427 1.48  640
6886.85343 19.882 0.097 20.003 0.109 1.416 1.05  429
6890.87343 19.788 0.137 20.341 0.228 1.403 1.67  466
6907.77212 19.883 0.150 19.991 0.167 1.439 1.47  640
6912.78919 20.350 0.221 20.625 0.285 1.412 1.63  477
6921.77653 19.843 0.072 20.279 0.104 1.406 1.01  258
6925.78357 19.937 0.090 20.174 0.112 1.403 1.22  224
6930.72638 19.923 0.100 20.299 0.139 1.421 1.41  247
6937.68954 19.829 0.151 20.350 0.245 1.439 1.41  721
6941.69967 19.721 0.157 19.879 0.181 1.418 1.71  694
6948.73093 19.760 0.092 19.981 0.112 1.403 1.20  350
6951.77339 19.807 0.092 20.060 0.115 1.433 1.17  383
6954.74325 19.872 0.081 19.957 0.089 1.414 0.92  389
6957.71474 19.787 0.092 20.121 0.125 1.405 1.41  291
6961.74671 19.781 0.108 20.109 0.145 1.434 1.61  307
6966.60985 19.871 0.193 19.787 0.179 1.439 1.86  696
6970.60720 19.728 0.101 19.993 0.129 1.429 1.16  548
6975.58584 19.712 0.122 19.917 0.147 1.438 1.48  518
6979.66464 19.651 0.076 19.894 0.095 1.408 1.03  380
6984.66498 19.612 0.086 20.004 0.123 1.417 1.24  408
6988.67597 19.725 0.115 20.170 0.171 1.438 1.67  386
6994.64876 19.703 0.094 19.995 0.122 1.427 1.08  535
6997.61914 19.650 0.108 19.932 0.140 1.411 1.27  609
7000.63218 19.654 0.101 20.052 0.145 1.427 1.18  682
7005.59600 19.700 0.134 19.735 0.139 1.410 1.87  392
7009.59579 19.736 0.089 20.040 0.117 1.417 1.25  326
7013.60186 19.693 0.112 20.050 0.154 1.432 1.70  381
7017.57357 19.707 0.115 19.812 0.128 1.417 1.58  420
7021.59595 19.768 0.098 20.028 0.125 1.452 1.53  317
7025.58828 19.738 0.132 19.944 0.161 1.457 1.44  701
7031.60965 19.843 0.143 20.012 0.168 1.530 1.43  629
7039.57137 19.790 0.178 20.052 0.226 1.494 2.09  536
7043.58455 19.681 0.101 20.002 0.136 1.549 1.26  526
7047.57857 19.726 0.089 19.855 0.100 1.562 1.22  373
7053.56231 19.985 0.132 20.091 0.147 1.562 1.33  480
7057.56411 19.565 0.104 19.800 0.129 1.598 1.28  650
7062.58523 19.768 0.094 19.922 0.108 1.721 1.56  279
7068.57492 19.828 0.098 19.931 0.109 1.746 1.25  373
7075.55358 19.738 0.112 19.943 0.134 1.737 1.78  287
7085.51329 19.962 0.170 20.118 0.196 1.685 1.32  735
7220.92730 19.861 0.092 20.169 0.122 1.426 1.22  325
7228.89509 19.672 0.092 19.976 0.120 1.437 1.32  424
7236.88891 19.784 0.109 20.021 0.136 1.421 1.39  514
7252.85957 19.673 0.108 19.813 0.122 1.411 1.52  423
7257.90482 19.906 0.094 20.073 0.109 1.408 1.31  279
7262.92350 19.606 0.083 19.958 0.112 1.434 0.95  592
7265.89874 19.628 0.092 20.053 0.134 1.418 1.19  512
7268.84476 19.786 0.090 19.975 0.108 1.403 1.32  335
7273.81067 19.783 0.092 20.051 0.117 1.407 1.69  200
7278.77169 19.725 0.089 20.105 0.123 1.423 1.47  279
7287.77903 19.738 0.117 20.008 0.150 1.405 2.13  223
7294.73916 19.806 0.148 20.113 0.196 1.414 1.53  661
7300.75856 19.594 0.075 20.047 0.112 1.403 1.33  291
7308.71788 19.747 0.117 19.975 0.143 1.406 2.01  250
7313.69939 19.686 0.092 19.988 0.120 1.407 1.63  253
7319.69170 19.716 0.145 20.003 0.189 1.404 1.87  575
7325.66338 19.621 0.117 20.108 0.181 1.409 1.77  504
7337.70886 19.601 0.115 19.790 0.136 1.425 2.08  322
7341.67017 19.742 0.126 19.975 0.156 1.407 1.96  303
7345.68735 19.871 0.128 19.971 0.140 1.426 1.69  339
7348.66449 19.453 0.114 19.635 0.136 1.414 1.76  557
7353.70740 19.704 0.148 19.879 0.175 1.485 1.65  702
7356.79174 19.701 0.108 19.991 0.140 1.767 1.43  519
7360.62707 19.829 0.090 20.149 0.122 1.412 1.21  335
7363.67849 19.607 0.059 19.853 0.073 1.482 0.98  258
7366.61923 19.753 0.089 20.180 0.131 1.417 1.21  355
7372.60940 19.659 0.078 19.973 0.103 1.423 1.30  275
7375.62815 19.734 0.117 19.912 0.139 1.454 1.64  400
7378.62417 19.618 0.083 19.870 0.104 1.461 0.97  567
7384.59915 19.651 0.084 19.927 0.109 1.448 1.17  447
7387.61781 19.700 0.081 19.924 0.098 1.493 1.42  270
7390.60088 19.643 0.081 19.990 0.109 1.477 1.25  318
7397.62729 19.537 0.083 20.046 0.129 1.581 1.41  403
7403.59841 19.777 0.090 20.020 0.112 1.547 1.27  408
7407.60521 19.520 0.083 19.906 0.118 1.597 1.42  439
7416.57534 19.675 0.089 19.913 0.109 1.581 1.40  332
7427.55790 19.579 0.076 19.835 0.097 1.620 1.29  360
7433.54969 19.769 0.081 19.936 0.094 1.647 1.07  371
7437.53942 19.599 0.078 19.877 0.100 1.649 1.13  418
7444.51886 19.688 0.094 19.983 0.123 1.644 1.09  534
7451.51398 19.581 0.081 19.919 0.109 1.695 1.13  483
7602.92716 19.733 0.073 20.048 0.097 1.403 1.32  195
7606.89736 19.936 0.122 20.159 0.150 1.408 2.00  200
7609.89330 19.777 0.086 19.982 0.103 1.406 1.34  271
7612.90420 19.723 0.072 20.148 0.104 1.403 1.37  189
7617.89719 19.771 0.095 20.070 0.123 1.403 1.05  454
7621.92496 20.015 0.213 20.251 0.266 1.421 1.37 1269
7624.89046 19.868 0.137 20.091 0.168 1.406 1.89  320
7626.89533 19.623 0.081 19.837 0.098 1.411 1.26  380
7631.82875 19.764 0.066 19.869 0.072 1.406 1.08  236
7635.80985 20.015 0.196 20.182 0.229 1.408 2.23  356
7638.77194 19.818 0.084 19.922 0.094 1.429 1.12  365
7644.76214 19.854 0.156 19.945 0.170 1.421 1.50  695
7647.74686 19.875 0.143 19.893 0.147 1.427 1.35  669
7651.72755 19.836 0.100 19.926 0.109 1.434 1.17  437
7655.74772 19.744 0.084 20.121 0.117 1.409 1.34  266
7659.72955 19.871 0.094 20.113 0.117 1.412 1.20  307
7663.71666 19.823 0.075 20.025 0.089 1.412 1.12  258
7667.73270 19.745 0.064 20.020 0.081 1.403 1.08  221
7672.70360 19.656 0.070 19.927 0.089 1.405 0.99  377
7681.80716 19.901 0.123 20.099 0.147 1.522 1.39  457
7692.65984 19.749 0.097 19.786 0.101 1.403 1.39  332
7699.65385 19.871 0.108 19.851 0.108 1.404 1.32  397
7702.57094 19.722 0.087 20.029 0.115 1.434 1.19  430
7707.58806 19.672 0.139 20.091 0.203 1.409 1.39  856
7709.61537 19.964 0.128 20.025 0.137 1.403 1.47  368
7713.65061 19.787 0.101 19.947 0.117 1.428 1.44  319
7719.60277 19.800 0.104 20.147 0.143 1.403 1.65  253
7734.66255 19.830 0.199 19.937 0.220 1.493 2.04  703
7737.61822 19.751 0.153 20.152 0.221 1.438 1.63  634
7740.57029 19.708 0.097 20.304 0.165 1.407 1.74  209
7746.53059 19.705 0.095 19.968 0.120 1.403 1.43  329
7754.62011 19.699 0.081 20.292 0.137 1.534 1.28  307
7758.62111 19.832 0.087 19.994 0.101 1.568 1.16  316
7761.60118 19.704 0.104 20.005 0.139 1.540 1.32  475
7764.60760 19.751 0.143 20.060 0.190 1.581 1.59  677
7766.58636 19.701 0.114 19.978 0.147 1.541 1.16  796
7769.55354 19.767 0.073 20.065 0.095 1.489 1.12  246
7775.61060 19.678 0.114 19.809 0.128 1.704 1.94  288
7785.53585 19.827 0.101 19.955 0.114 1.559 1.40  317
7787.55535 19.822 0.106 20.061 0.132 1.636 1.43  342
7792.50398 19.582 0.139 20.196 0.243 1.532 1.74  654
7801.50898 19.634 0.112 20.126 0.176 1.622 1.64  441

